Interacting galaxies in the IllustrisTNG simulations -- VIII: Pericentric star formation rate enhancements are driven both by increased fuelling and efficiency

Using the TNG100-1 cosmological simulations, we explore how galaxy properties, such as specific star formation rate ($\rm sSFR=SFR/M_*$), gas fraction ($\rm f_{gas} \,= \, M_{\rm H}/M_{*}$), and star formation efficiency ($\rm SFE_{H} = SFR/M_{H}$), change over the course of galaxy-galaxy interactions. We identify 18,534 distinct encounters from the reconstructed orbits of a sample of massive galaxies ($\rm M_{*} > 10^{10} \; \rm M_{\odot}$) with companions within a stellar mass ratio of 0.1 to 10. Using these encounters, we study the variation of galaxy properties over time as they approach and move away from pericentric encounters over a redshift range of $0 \leq z < 1$. Following the closest pericentric encounters ($\leq 50$ kpc) of a host galaxy with its companion, we find that sSFR is enhanced by a factor of $1.6 \pm 0.1$ on average within the central stellar half-mass radius (R\textsubscript{1/2}) compared to pre-encounter values. Our results show a time delay between pericentre and maximum sSFR enhancement of $\sim$0.1 Gyr with a mean galaxy separation of 75 kpc. We similarly find that $\rm f_{gas}$ is enhanced by a factor of $1.2 \pm 0.1$, and $\rm SFE_{H}$ is enhanced by a factor of $1.4 \pm 0.1$ following the pericentre of an encounter within the same timescale. Additionally, we find evidence of inflowing gas towards the centre, measured by comparing the $\rm f_{gas}$ and metallicity within the central R\textsubscript{1/2} to the galactic outskirts. We find that approximately 70 per cent of the peak sSFR enhancement can be attributed to the increase in $\rm SFE_{H}$, with the increase in $\rm f_{gas}$ contributing the remaining 30 per cent.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
